Hybrid Machine Learning Model with a Constrained Action Space for Trajectory Prediction

Trajectory prediction is crucial to advance autonomous driving, improving safety, and efficiency. Although end-to-end models based on deep learning have great potential, they often do not consider vehicle dynamic limitations, leading to unrealistic predictions. To address this problem, this work introduces a novel hybrid model that combines deep learning with a kinematic motion model. It is able to predict object attributes such as acceleration and yaw rate and generate trajectories based on them. A key contribution is the incorporation of expert knowledge into the learning objective of the deep learning model. This results in the constraint of the available action space, thus enabling the prediction of physically feasible object attributes and trajectories, thereby increasing safety and robustness. The proposed hybrid model facilitates enhanced interpretability, thereby reinforcing the trustworthiness of deep learning methods and promoting the development of safe planning solutions. Experiments conducted on the publicly available real-world Argoverse dataset demonstrate realistic driving behaviour, with benchmark comparisons and ablation studies showing promising results.

==> with_l_delta_ax_histogram.csv <==
Value,Frequency
-1.2288653475231262,35
-0.8622208898571164,104
-0.49557643219110664,106
-0.12893197452509686,1317
0.23771248314091287,2922
0.6043569408069227,7975
0.9710013984729324,13016
1.3376458561389422,7749
1.704290313804952,3216
2.070934771470962,2168
2.4375792291369716,635
2.8042236868029815,67
3.1708681444689915,0
3.537512602135001,0
3.9041570598010105,0
4.270801517467021,0
4.63744597513303,23
5.004090432799041,117
5.37073489046505,22


==> with_l_delta_ay_histogram.csv <==
Value,Frequency
-1.2288653475231262,0
-0.8622208898571164,0
-0.49557643219110664,19
-0.12893197452509686,825
0.23771248314091287,5263
0.6043569408069227,17279
0.9710013984729324,9874
1.3376458561389422,3777
1.704290313804952,1656
2.070934771470962,470
2.4375792291369716,121
2.8042236868029815,20
3.1708681444689915,0
3.537512602135001,4
3.9041570598010105,107
4.270801517467021,57
4.63744597513303,0
5.004090432799041,0
5.37073489046505,0


==> without_l_delta_ax_histogram.csv <==
Value,Frequency
-34.322897103573425,23
-24.747863573677982,114
-15.172830043782534,66
-5.597796513887088,730
3.9772370160083597,2363
13.552270545903806,6283
23.12730407579925,12913
32.702337605694694,9473
42.277371135590144,3929
51.852404665485594,2423
61.427438195381036,890
71.00247172527648,121
80.57750525517193,2
90.15253878506738,0
99.72757231496281,0
109.30260584485826,0
118.87763937475371,12
128.45267290464915,82
138.0277064345446,48


==> without_l_delta_ay_histogram.csv <==
Value,Frequency
-34.322897103573425,0
-24.747863573677982,0
-15.172830043782534,3
-5.597796513887088,260
3.9772370160083597,3160
13.552270545903806,13393
23.12730407579925,14192
32.702337605694694,4702
42.277371135590144,2288
51.852404665485594,981
61.427438195381036,185
71.00247172527648,123
80.57750525517193,12
90.15253878506738,0
99.72757231496281,14
109.30260584485826,138
118.87763937475371,21
128.45267290464915,0
138.0277064345446,0

